Group-wise Correlation Stereo Network

Stereo matching estimates the disparity between a rectified image pair, which is of great importance to depth sensing, autonomous driving, and other related tasks. Previous works built cost volumes with cross-correlation or concatenation of left and right features across all disparity levels, and then a 2D or 3D convolutional neural network is utilized to regress the disparity maps. In this paper, we propose to construct the cost volume by group-wise correlation. The left features and the right features are divided into groups along the channel dimension, and correlation maps are computed among each group to obtain multiple matching cost proposals, which are then packed into a cost volume. Group-wise correlation provides efficient representations for measuring feature similarities and will not lose too much information like full correlation. It also preserves better performance when reducing parameters compared with previous methods. The 3D stacked hourglass network proposed in previous works is improved to boost the performance and decrease the inference computational cost. Experiment results show that our method outperforms previous methods on Scene Flow, KITTI 2012, and KITTI 2015 datasets. The code is available at https://github.com/xy-guo/GwcNet

==> paper.txt <==











Y>X



























1410 
-.5ex126


empty






Group-wise Correlation Stereo Network

Xiaoyang Guo

Institution1

Institution1 address

firstauthor@i1.org






Second Author

Institution2

First line of institution2 address

secondauthor@i2.org


Xiaoyang Guo     
Kai Yang     
Wukui Yang      
Xiaogang Wang      
Hongsheng Li

 The Chinese University of Hong Kong                          SenseTime Research          

xyguo, xgwang, hsli@ee.cuhk.edu.hk           yangkai, yangwukui@sensetime.com

















Stereo matching estimates the disparity between a rectified image pair, which is of great importance to depth sensing, autonomous driving and other related tasks. Previous works built cost volumes with cross-correlation or concatenation of left and right feature maps across all disparity levels, and then a 2D or 3D convolutional neural network is utilized to regress the disparity maps. In this paper, we propose group-wise correlation to construct the 3D cost volume. The left features and the right features are divided into groups along the channel dimension and correlated in groups to form multiple correlation maps, which are then packed into a cost volume. Group-wise correlation provides better features for measuring feature similarities via dot product than concatenation and will not lost too much information like pure correlation. It also preserves better performance when reducing parameters compared with previous methods. The 3D stacked hourglass network proposed in previous works is improved to further boost the performance and decrease the inference computational cost. Experiment results show that our method outperforms previous methods on Scene Flow, KITTI 2012, and KITTI 2015 datasets. Code is available at https://github.com/xy-guo/GwcNet





Introduction

Accurate depth sensing is the core for many computer vision applications, such as autonomous driving, robot navigation, and shallow depth-of-field image synthesis. Stereo matching belongs to passive depth sensing techniques, which estimates depth by matching pixels from rectified image pairs captured by two cameras. The disparity  of a pixel can be converted into depth by , where  denotes the focal length of the camera lens, and  is the distance between two camera centers. Therefore, the depth precision improves with the precision of disparity prediction.


Traditional stereo pipelines usually consist of all or portion of the following four steps, matching cost computation, cost aggregation, disparity optimization, and post-processing . Matching cost computation is the key step of the stereo matching, which provides initial similarity measures for left image patches and all possible corresponding right image patches. Some common matching costs include absolute difference (SAD), sum of squared difference (SSD), and normalized cross correlation (NCC). The cost aggregation and optimization incorporate contextual matching costs from nearby pixels and smoothness priors to obtain better disparity predictions.


Learning-based methods explore different feature representations for similarity measures. DispNetC  computes a correlation matching cost volume from shallow features of left and right images, and a convolutional neural network (CNN) is employed to directly regress the disparity. GC-Net  and PSMNet  incorporated a 3D CNN to learn a feature matching from concatenated feature volume and aggregate contextual information from both nearby pixels and disparities. MORE MATCHING MEASURES





Pure correlation volume loses much information and feature concatenation volume requires more parameters in the following aggregation network to learn the feature matching function. 
The features of neural networks can be seen as structured groups. GROUP NORMALIZATION

In this paper, we propose to construct group-wise correlation cost volume by overcoming drawbacks of pure cross-correlation and feature concatenation. Multi-level unary features are extracted and concatenated to form high-dimensional feature representations  for a left-right image pair. Then, the features are split into multiple groups along the channel dimension, and the th left feature group is cross-correlated with the corresponding th right feature group to obtain group-wise correlation maps. At last, all the correlation maps are packed to form the final cost volume. In this way, we can leverage the power of traditional cross-correlation matching cost and provides better similarity measures for the following aggregation network. The group operation outputs multiple correlation maps, which avoid the loss of information like pure correlation.

The 3D stacked hourglass refinement network proposed in PSMNet  is modified to further improve the performance and decrease the inference computational cost.  3D convolutions are employed in the shortcut connections within each hourglass module without increasing too much computational cost.


Our main contributions can be summarized as follows.
1) We propose group-wise correlation to construct 3D cost volumes to provide better similarity measures.
2) The stacked 3D hourglass refinement network is modified to improve the performance without increasing the inference time.
3) Our method achieves better performance than previous methods on Scene Flow, KITTI 2012, and KITTI 2015 datasets.
4) Experiment results show that when limiting the computational cost of the 3D aggregation network, the performance reduction of our proposed network is much smaller than previous PSMNet, which makes group-wise correlation a valuable way to be implemented in real-time stereo networks.




Related Work

Traditional methods
Generally, traditional stereo matching consists of all or portion of the following four steps: matching cost computation, cost aggregation, disparity optimization, and some post-processing steps . In the first step, the matching costs of all pixels are computed for all possible disparities. Common matching costs include sum of absolute difference (SAD), sum of squared difference (SSD), normalized cross correlation (NCC), and so on. Local methods  explore different strategies to aggregate matching costs with neighbor pixels, and usually utilize the winner-take-all (WTA) strategy to choose the disparity with minimum matching cost. In contrast, global methods minimize a target function to solve the optimal disparity map, which usually takes both matching costs and smoothness priors into consideration, such as belief propagation  and graph cut . Semi-global matching  approximates the global optimization with dynamic programming. Local and global methods can be combined to obtain better performance and robustness.

Learning based methods
Besides hand-crafted matching costs and aggregation algorithms, researchers also proposed many learned matching costs. Zbontar and Lecun  first proposed to compute matching costs using neural networks. The predicted matching costs are then processed with traditional cross-based cost aggregation and semi-global matching to predict the disparity map. The matching cost computation was accelerated in  by correlating unary features. CBMV  combines evidences from multiple basic matching algorithms to generate a more robust and reliable matching volume.  In , Johannes proposed to classify scanline matching cost candidates with a random forest classifier. SGM-Nets , Hybrid CNN-CRF , 


Mayer et al.  proposed DispNetC to directly regress disparity maps from cost volumes. Given the feature maps of the left and right images , the cost volume is computed as the correlation maps of the two features for all disparity levels ,



where  is the inner product of two feature vectors and  denotes the number of channels. CRL  and iResNet  followed the idea of DispNetC with stack refinement sub-networks to further improve the performance. There are also works integrating additional information such as edge features  and semantic features .

Kendall et al. proposed GC-Net  and was the first to use 3D convolution networks to aggregate context for cost volumes. Instead of directly giving a cost volume, the left and the right feature ,  are concatenated to form a feature volume,



Context feature are aggregated from nearby pixels and disparities with 3D convolution networks to predict an aggregated disparity probability volume. Following GC-Net, Chang et al.  proposed the pyramid stereo matching network (PSMNet) with a spatial pyramid pooling module and stacked 3D hourglass networks for cost volume refinement. Yu proposed to generate and select multiple cost aggregation
proposals . Zhong proposed a self-adaptive recurrent stereo model to tackle open-world video .

LRCR  utilized left-right consistency check and recurrent model to aggregate cost volumes predicted from  and refine unreliable disparity predictions. There are also other works focusing on real-time stereo matching  and application friendly stereo . 










*






*

Group-wise Correlation Network
We propose group-wise correlation network (GwcNet), which extends PSMNet  with group-wise correlation cost volume and a improved 3D stacked hourglass network. In PSMNet, the matching costs for the concatenated features have to be learnt from scratch by the 3D aggregation network, and due to the limitation of computational cost and memory usage, the unary features are usually compressed into only a few channels (, 32), which may lose information. Our proposed group-wise correlation leverages the power of traditional correlation matching costs and aggregate multiple matching cost proposals.

Network architecture
The structure of proposed group-wise correlation network is shown in Figure . The network consists of four parts, unary feature extraction, cost volume construction, 3D aggregation, and disparity prediction. The detailed structures of the cost volume, stacked hourglass, and output modules are listed in Table .

For feature extraction, we adopt the ResNet-like network used in PSMNet  with the half dilation settings and without its spatial pyramid pooling module.
The last feature maps of conv2, conv3 and conv4 are concatenated to form a 320-channel unary feature maps.

The cost volume is composed of two parts, a concatenation volume and a group-wise correlation volume. The concatenation volume is the same as PSMNet  but with fewer channels. The unary features are first compressed into 12 channels by two convolutions and then concatenated for all disparity levels. The proposed group-wise correlation volume will be described in details in Section . The two volumes are then concatenated as the input to the 3D aggregation network.

The 3D aggregation network is used to aggregate features from neighboring disparities and pixels to predict refined cost volumes. It consists of a pre-hourglass module and three stacked 3D hourglass networks to regularize the feature volumes. As shown in Figure , the pre-hourglass module consists of four 3D convolutions with batch normalization and ReLU. Three stacked 3D hourglass networks are followed to refine low-texture ambiguities and occlusion parts by encoder-decoder structures. Compared with 3D aggregation network of , we have several important modifications to improve the performance and increase the inference speed, and details are described in Section .

The pre-hourglass module and three stacked 3D hourglass networks are connected to output modules. Each output module predicts a disparity map, the details and the loss function described in Section .

Group-wise correlation volume

The left unary features and the right unary features are denoted by  and  with  channels and in  the size of original images. In previous work, the left and right features are concatenated at different disparity levels to form the cost volume. However, the matching costs need to be learnt by the 3D aggregation network from scratch, and the features need to be compressed into only a few channels (, 32) before concatenation to save memory. However, such compressed feature representations may lose information. To solve the above issues, we propose group-wise correlation by combining the concatenation volume and the pure correlation volume.

The basic idea of group-wise correlation is splitting the features into groups and computing correlation maps group by group. We denote the number of unary feature channels as . All the channels are evenly divided into  groups along the channel dimension, each feature group therefore has  channels. The th group consists of the th channel of the original feature. For the th feature groups from the left and right features , the correlation map for disparity  is computed as



where  is the inner product of two feature groups.
Note that the correlation is computed for all feature groups  and at all disparity levels . Then, all the correlation maps are packed into a matching cost volume of the shape , where  denotes the maximum disparity and  corresponds to the maximum disparity for the feature size.

Group-wise correlation volume provides rich similarity measures for the 3D aggregation network, which alleviates the parameter demand of the 3D aggregation network. We will show in Section  that we explore to reduce the channels of the 3D aggregation network, and the performance reduction of our proposed network is much smaller than . Our proposed cost volume requires less 3D aggregation computation to achieve favorable results.

To further improve the performance, the group correlation cost volume can be combined with the original concatenation volume. Experiment results show that the group-wise correlation volume and the concatenation volume are complimentary to each other.
































































Improved 3D aggregation module

In PSMNet , a stacked hourglass architecture was proposed to learn better context features. Based on the network, we apply several important modifications to make it suitable for our proposed group-wise correlation and improve the inference speed. The structure of the proposed 3D aggregation is shown in Figure  and Table .



First, we add an additional auxiliary output module (output module 0, see Figure ) for the features of pre-hourglass module. The extra auxiliary loss makes the network learn better features at lower layers, which also benefits the final prediction.

Second, the residual connections between different output modules are removed, thus auxiliary output modules (output module 0, 1, 2) can be removed during inference to save computational cost.

Third,  3D convolutions are added to the shortcut connections within each hourglass module (see dashed lines in Figure ) to improve the performance without increasing much computational cost. Since the  3D convolution only has 1/27 multiplication operations compared with  convolutions, it runs very fast and the time can be neglected.






































*





















Output module and loss function

For each output module, two 3D convolutions are employed to output a 1-channel 3D volume, and then the volume is upsampled and converted into a probability volume with softmax function along the disparity dimension. Detailed structures are shown in Table . For each pixel, we have a -length vector which contains the probability  for all disparity levels. Then, the disparity estimation  is given by the soft argmin function ,




where  and  denote a possible disparity value and the corresponding probability. The predicted disparity maps from the four output modules are denoted as . The final loss is defined by,



where  denotes the coefficients for the th disparity prediction and  represents the ground-truth disparity map. The smooth L1 loss is given by









  





Experiment
In this section, we evaluate our proposed stereo models on Scene Flow datasets  and the KITTI dataset . We present ablation studies to compare different models and different parameter settings. Datasets and implementation details are described in Section  and Section . The effectiveness and the best settings of group-wise correlation are explored in Section . The performance improvement of the new stacked hourglass module is discussed in Section . We also explore the performance of group-wise correlation when the computational cost is limited in Section .

Datasets and evaluation metrics


Scene Flow datasets are a dataset collection of synthetic stereo datasets, consisting of Flyingthings3D, Driving and Monkaa. The datasets provide 35,454 training and 4,370 testing images of size 960540 with accurate ground-truth disparity maps. We use the Finalpass of the Scene Flow datasets, since it contains more motion blur and defocus and is more like real world images than the Cleanpass. KITTI 2012 and KITTI 2015 are driving scene datasets. KITTI 2012 provides 194 training and 195 testing images pairs, and KITTI 2015 provides 200 training and 200 testing image pairs. Both datasets provide sparse LIDAR ground-truth disparity for the training images.

For Scene Flow datasets, the evaluation metrics is usually the end point error (EPE), which is the mean average disparity error in pixels. For KITTI 2012, percentages of erroneous pixels and average end-point errors for both non-occluded (Noc) and all (All) pixels are reported. For KITTI 2015, the percentage of disparity outliers D1 is evaluated for background, foreground, and all pixels. The outliers are defined as the pixels whose disparity errors are larger than , where  denotes the ground-truth disparity.


Implementation details

Our network is implemented with PyTorch. We use the Adam  optimizer, with , . The batch size is fixed to 16, and we train all the networks with 8 Nvidia TITAN Xp GPUs with 2 training samples on each GPU. The coefficients of four outputs are set as , , , .

For Scene Flow datasets, we train the stereo networks for 16 epochs in total. The initial learning rate is set to 0.001. It is down-scaled by 2 after epoch 10, 12, 14 and ends at 0.000125. To test on Scene Flow datasets, the full images of size 960540 are input to the network for disparity prediction. We set the maximum disparity value as  following PSMNet  for Scene Flow datasets. To evaluate our networks, we remove all the images with less than 10 valid pixels () in the test set. For each valid image, the evaluation metrics are computed with only valid pixels.

For KITTI 2015 and KITTI 2012, we fine-tune the network pre-trained on Scene Flow datasets for another 300 epochs. The initial learning rate is 0.001 and is down-scaled by 10 after epoch 200. For testing on KITTI datasets, we first pad zeros on the top and the right side of the images to make the inputs in size 1248384.



Effectiveness of Group-wise correlation

In this section, we explore the effectiveness and the best settings for the group-wise correlation. In order to prove the effectiveness of proposed group-wise correlation volume, we conduct several experiments on the Base model, which removes the stacked hourglass networks and only preserves the pre-hourglass module and the output module 0. Cat-Base, Gwc-Base and Gwc-Cat-Base are the base models with only concatenation volume, only group-wise correlation volume, or both volumes.

Experiment results in Table  show that the performance of the Gwc-Base network increases as the group number increases. When the group number is larger than 40, the performance improvement becomes minor and the end point error stays around 1.2px. In addition, as the number of groups increases, the memory usage and the computational cost also increase. As a result, we choose 40 groups with each group having 8 channels as our network structure, which corresponds the Gwc40-Base model in Table .

All the Gwc-Base models with different numbers of groups except Gwc1-Base perform better than the base model using concatenation volume Cat-Base, which shows the effectiveness of the group-wise correlation. The Gwc40 model increases end point error by 0.096px, and decrease 3-pixel error rate by 0.75, and the time consumption is almost the same. The performance can be further improved by combining group-wise correlation volume with concatenation  volume (see Gwc40-Cat24-Base model in Table ). The group-wise correlation could provide accurate matching features, while the concatenation volume provide complimentary semantic information.


Improved stacked hourglass

In this paper, we improved the structure of stacked hourglass networks proposed in  to improve the performance of cost volume aggregation. From Table  and Table , we can see that the model with proposed improved hourglass (Cat64) increases EPE by 7.8 on Scene Flow datasets and 5.8 on the KITTI 15 dataset compared with the model with the hourglass module proposed by  (Cat64-original-hg). The inference time for  inputs on a single Nvidia TITAN Xp GPU is also decreased by 42.7ms since the auxiliary output modules can be removed during inference to save time.








































































*






















*






















*

Limit the computational cost of 3D network

We explore to limit the computational cost by decreasing channels in the 3D aggregation model to verify the effectiveness of proposed group-wise group correlation volume. The results are shown in Figure . The base number of channels are modified from the original 32 to 2, and the channels of the cost volume and all 3D convolutions are decreased with the same factor. As the number of channels reduced, our models with group-wise correlation volume (Gwc-Cat) perform much better than the models with only concatenation volume (Cat). The performance gain enlarges as more 3D channels reduced. The reason for this is that the group-wise correlation provides good matching cost representations for the 3D aggregation network, while the 3D network with concatenation volume as inputs need to learn the matching score function from scratch, which usually requires more parameters and computational cost. As a result, the proposed group-wise correlation could be a valuable method to be implemented in real-time stereo networks where the computational costs are limited.

KITTI 2012 and KITTI 2015
For KITTI stereo 2015 , we split the training set into 180 training image pairs and 20 validation image pairs. Since the results on the validation set are not stable, we finetune the pretrained model for 3 times and choose the model with the best validation performance. From Table , the performance of Gwc40-Cat24 and Gwc40 is better than the models without group-wise correlation (Cat64, Cat64-original-hg). We submit the Gwc40 model (without concatenation volume) with the lowest validation error to the evaluation server, and the results on the test set are shown in Table . Our model surpasses the PSMNet  by 0.21 and SegStereo  by 0.14 on D1-all.

For KITTI 2012 , we split the training set into 180 training images and 14 validation image pairs. The results on the validation set are shown in Table . We submit the best Gwc40-Cat24 model on the validation set to the evaluation server. The evaluation results on the test set are shown in Table . Our method surpasses PSMNet  by 0.19 on 3-pixel-error and 0.1px on mean disparity error.




Conclusion
In this paper, we proposed GwcNet to estimate disparity maps for stereo matching, which incorporates group-wise correlation to build the 3D cost volumes. The group-wise correlation volumes provide good matching features for the 3D aggregation network, which increases the performance and alleviates the parameter requirements of the 3D cost aggregation network. We showed that when the computational cost is limited, our model achieves larger gain than previous concatenation volume based stereo networks. We also improved the stacked hourglass network to increase the performance and reduce the inference time. 


ieee





